SimClinician: A Multimodal Simulation Testbed for Reliable Psychologist AI Collaboration in Mental Health Diagnosis

AI based mental health diagnosis is often judged by benchmark accuracy, yet in practice its value depends on how psychologists respond whether they accept, adjust, or reject AI suggestions. Mental health makes this especially challenging: decisions are continuous and shaped by cues in tone, pauses, word choice, and nonverbal behaviors of patients. Current research rarely examines how AI diagnosis interface design influences these choices, leaving little basis for reliable testing before live studies. We present SimClinician, an interactive simulation platform, to transform patient data into psychologist AI collaborative diagnosis. Contributions include: (1) a dashboard integrating audio, text, and gaze-expression patterns; (2) an avatar module rendering de-identified dynamics for analysis; (3) a decision layer that maps AI outputs to multimodal evidence, letting psychologists review AI reasoning, and enter a diagnosis. Tested on the E-DAIC corpus (276 clinical interviews, expanded to 480,000 simulations), SimClinician shows that a confirmation step raises acceptance by 23%, keeping escalations below 9%, and maintaining smooth interaction flow.

==> findings_summary.txt <==
Acceptance delta (friction levels): 22.85%
Max override-up cell: display=numeric, exp=1, friction=none, time=long, policy=safety -> 8.42%
p95 latency (overall): 139.0 ms


==> key_metrics.csv <==
metric,overall_rate,n
accept,0.5267541666666666,480000
ov_up,0.03581875,480000
ov_dn,0.409425,480000
defer,0.028002083333333334,480000


==> results_summary.csv <==
display,explanations,friction,time,policy,trials,accept,ov_up,ov_dn,defer,p95_latency
banded,0,confirm,long,defer,10000,0.3892,0.0439,0.4868,0.0801,112.25049999999999
banded,0,confirm,long,parsimony,10000,0.521,0.0,0.479,0.0,110.92
banded,0,confirm,long,safety,10000,0.9477,0.0523,0.0,0.0,111.00099999999999
banded,0,confirm,short,defer,10000,0.4607,0.0332,0.4586,0.0475,97.02049999999998
banded,0,confirm,short,parsimony,10000,0.557,0.0,0.443,0.0,96.06049999999999
banded,0,confirm,short,safety,10000,0.9627,0.0373,0.0,0.0,96.32049999999998
banded,0,none,long,defer,10000,0.0,0.0685,0.8059,0.1256,111.48149999999998
banded,0,none,long,parsimony,10000,0.1912,0.0,0.8088,0.0,111.17099999999999
banded,0,none,long,safety,10000,0.8986,0.0807,0.0207,0.0,111.9
banded,0,none,short,defer,10000,0.1572,0.052,0.7142,0.0766,97.15299999999996
banded,0,none,short,parsimony,10000,0.2858,0.0,0.7142,0.0,96.701
banded,0,none,short,safety,10000,0.9439,0.0561,0.0,0.0,96.541
banded,1,confirm,long,defer,10000,0.3941,0.0437,0.4808,0.0814,146.17
banded,1,confirm,long,parsimony,10000,0.5177,0.0,0.4823,0.0,146.67099999999996
banded,1,confirm,long,safety,10000,0.9433,0.0567,0.0,0.0,145.62399999999994
banded,1,confirm,short,defer,10000,0.4725,0.032,0.4494,0.0461,131.4305
banded,1,confirm,short,parsimony,10000,0.5441,0.0,0.4559,0.0,131.38
banded,1,confirm,short,safety,10000,0.9649,0.0351,0.0,0.0,131.29099999999997
banded,1,none,long,defer,10000,0.0,0.0682,0.8037,0.1281,147.04199999999997
banded,1,none,long,parsimony,10000,0.1934,0.0,0.8066,0.0,147.3305
banded,1,none,long,safety,10000,0.8931,0.0821,0.0248,0.0,146.21
banded,1,none,short,defer,10000,0.1586,0.0501,0.7129,0.0784,131.331
banded,1,none,short,parsimony,10000,0.2819,0.0,0.7181,0.0,131.4605
banded,1,none,short,safety,10000,0.9403,0.0597,0.0,0.0,131.5205
numeric,0,confirm,long,defer,10000,0.393,0.045,0.4785,0.0835,118.88049999999998
numeric,0,confirm,long,parsimony,10000,0.524,0.0,0.476,0.0,119.60049999999998
numeric,0,confirm,long,safety,10000,0.95,0.05,0.0,0.0,119.761
numeric,0,confirm,short,defer,10000,0.4724,0.0347,0.444,0.0489,104.88149999999997
numeric,0,confirm,short,parsimony,10000,0.5482,0.0,0.4518,0.0,104.6805
numeric,0,confirm,short,safety,10000,0.9624,0.0376,0.0,0.0,105.03299999999996
numeric,0,none,long,defer,10000,0.0,0.0691,0.8039,0.127,119.34149999999998
numeric,0,none,long,parsimony,10000,0.2032,0.0,0.7968,0.0,119.93
numeric,0,none,long,safety,10000,0.8955,0.0836,0.0209,0.0,119.46149999999997
numeric,0,none,short,defer,10000,0.1616,0.0515,0.7123,0.0746,104.37
numeric,0,none,short,parsimony,10000,0.283,0.0,0.717,0.0,104.48199999999997
numeric,0,none,short,safety,10000,0.9407,0.0593,0.0,0.0,104.52199999999996
numeric,1,confirm,long,defer,10000,0.3946,0.0437,0.4736,0.0881,154.7505
numeric,1,confirm,long,parsimony,10000,0.5213,0.0,0.4787,0.0,153.91049999999998
numeric,1,confirm,long,safety,10000,0.9439,0.0561,0.0,0.0,154.49249999999998
numeric,1,confirm,short,defer,10000,0.4727,0.0333,0.4426,0.0514,139.74249999999998
numeric,1,confirm,short,parsimony,10000,0.5644,0.0,0.4356,0.0,139.01
numeric,1,confirm,short,safety,10000,0.9624,0.0376,0.0,0.0,140.0805
numeric,1,none,long,defer,10000,0.0,0.0686,0.7982,0.1332,154.34
numeric,1,none,long,parsimony,10000,0.1995,0.0,0.8005,0.0,154.51
numeric,1,none,long,safety,10000,0.8919,0.0842,0.0239,0.0,154.33
numeric,1,none,short,defer,10000,0.1561,0.0549,0.7154,0.0736,139.0605
numeric,1,none,short,parsimony,10000,0.283,0.0,0.717,0.0,139.42299999999994
numeric,1,none,short,safety,10000,0.9415,0.0585,0.0,0.0,139.51149999999996

